Enhancing Human-Like Responses in Large Language Models

This paper explores the advancements in making large language models (LLMs) more human-like. We focus on techniques that enhance natural language understanding, conversational coherence, and emotional intelligence in AI systems. The study evaluates various approaches, including fine-tuning with diverse datasets, incorporating psychological principles, and designing models that better mimic human reasoning patterns. Our findings demonstrate that these enhancements not only improve user interactions but also open new possibilities for AI applications across different domains. Future work will address the ethical implications and potential biases introduced by these human-like attributes.

==> reward-margin-table.csv <==
Step;Humanish-Mistral-Nemo-Instruct-2407 - train/rewards/margins;Humanish-Mistral-Nemo-Instruct-2407 - train/rewards/margins__MIN;Humanish-Mistral-Nemo-Instruct-2407 - train/rewards/margins__MAX;Humanish-Qwen2.5-7B-Instruct  - train/rewards/margins;Humanish-Qwen2.5-7B-Instruct  - train/rewards/margins__MIN;Humanish-Qwen2.5-7B-Instruct  - train/rewards/margins__MAX;Humanish-LLama3-8B-Instruct - train/rewards/margins;Humanish-LLama3-8B-Instruct - train/rewards/margins__MIN;Humanish-LLama3-8B-Instruct - train/rewards/margins__MAX
0;0;0;0;0;0;0;0;0;0
1;0;0;0;0;0;0;0;0;0
2;0.074344397;0.074344397;0.074344397;0.145631894;0.145631894;0.145631894;0.065355927;0.065355927;0.065355927
3;0.106743336;0.106743336;0.106743336;0.047620103;0.047620103;0.047620103;0.014501807;0.014501807;0.014501807
4;0.533339143;0.533339143;0.533339143;0.399782956;0.399782956;0.399782956;0.272048086;0.272048086;0.272048086
5;0.833693564;0.833693564;0.833693564;0.41752243;0.41752243;0.41752243;0.814258337;0.814258337;0.814258337
6;1.505960464;1.505960464;1.505960464;1.167849302;1.167849302;1.167849302;1.280688763;1.280688763;1.280688763
7;2.699910879;2.699910879;2.699910879;1.932272911;1.932272911;1.932272911;2.066285849;2.066285849;2.066285849
8;4.099234104;4.099234104;4.099234104;3.58824873;3.58824873;3.58824873;3.35004878;3.35004878;3.35004878
9;5.890259743;5.890259743;5.890259743;5.275622368;5.275622368;5.275622368;4.958128452;4.958128452;4.958128452
10;7.738739967;7.738739967;7.738739967;8.018047333;8.018047333;8.018047333;6.519384384;6.519384384;6.519384384
11;8.909844398;8.909844398;8.909844398;10.17523003;10.17523003;10.17523003;8.898825645;8.898825645;8.898825645
12;10.04817772;10.04817772;10.04817772;13.73841667;13.73841667;13.73841667;11.81228638;11.81228638;11.81228638
13;10.37147903;10.37147903;10.37147903;12.77747726;12.77747726;12.77747726;11.65871716;11.65871716;11.65871716
14;13.02641487;13.02641487;13.02641487;15.64824867;15.64824867;15.64824867;14.09215641;14.09215641;14.09215641
15;14.70081139;14.70081139;14.70081139;19.68479538;19.68479538;19.68479538;17.66704178;17.66704178;17.66704178
16;13.62971687;13.62971687;13.62971687;18.2011795;18.2011795;18.2011795;15.31337929;15.31337929;15.31337929
17;13.40122128;13.40122128;13.40122128;18.83699799;18.83699799;18.83699799;15.42860222;15.42860222;15.42860222
18;16.65528679;16.65528679;16.65528679;22.20399666;22.20399666;22.20399666;20.01394272;20.01394272;20.01394272
19;16.43321609;16.43321609;16.43321609;22.64058304;22.64058304;22.64058304;18.67936707;18.67936707;18.67936707
20;18.39180374;18.39180374;18.39180374;24.15021896;24.15021896;24.15021896;20.51889229;20.51889229;20.51889229
21;18.0650425;18.0650425;18.0650425;23.64305878;23.64305878;23.64305878;21.41132164;21.41132164;21.41132164
22;18.56509781;18.56509781;18.56509781;25.16691208;25.16691208;25.16691208;22.01325035;22.01325035;22.01325035
23;17.71689415;17.71689415;17.71689415;21.68266869;21.68266869;21.68266869;22.16701698;22.16701698;22.16701698
24;22.44721794;22.44721794;22.44721794;25.34018135;25.34018135;25.34018135;24.76418114;24.76418114;24.76418114
25;20.57951355;20.57951355;20.57951355;24.59637451;24.59637451;24.59637451;24.75996399;24.75996399;24.75996399
26;25.23623657;25.23623657;25.23623657;27.2849369;27.2849369;27.2849369;26.44238091;26.44238091;26.44238091
27;26.86964226;26.86964226;26.86964226;31.66572189;31.66572189;31.66572189;34.00621033;34.00621033;34.00621033
28;25.44100189;25.44100189;25.44100189;28.53158569;28.53158569;28.53158569;31.11854935;31.11854935;31.11854935
29;22.38645554;22.38645554;22.38645554;27.82678223;27.82678223;27.82678223;27.56099701;27.56099701;27.56099701
30;24.26633644;24.26633644;24.26633644;26.2751503;26.2751503;26.2751503;28.78173065;28.78173065;28.78173065
31;28.30663872;28.30663872;28.30663872;31.46801376;31.46801376;31.46801376;36.42411041;36.42411041;36.42411041
32;23.89449883;23.89449883;23.89449883;26.93010521;26.93010521;26.93010521;28.76664543;28.76664543;28.76664543
33;24.45001602;24.45001602;24.45001602;26.07902527;26.07902527;26.07902527;29.20958328;29.20958328;29.20958328
34;28.33112717;28.33112717;28.33112717;31.32742691;31.32742691;31.32742691;35.47221375;35.47221375;35.47221375
35;30.38314819;30.38314819;30.38314819;31.72528076;31.72528076;31.72528076;35.84315109;35.84315109;35.84315109
36;28.70238876;28.70238876;28.70238876;29.51211739;29.51211739;29.51211739;35.86528778;35.86528778;35.86528778
37;31.96879578;31.96879578;31.96879578;30.87631989;30.87631989;30.87631989;37.76914978;37.76914978;37.76914978
38;26.5729599;26.5729599;26.5729599;26.68312454;26.68312454;26.68312454;34.75309753;34.75309753;34.75309753
39;30.84901237;30.84901237;30.84901237;32.21658707;32.21658707;32.21658707;37.67700577;37.67700577;37.67700577
40;34.16651154;34.16651154;34.16651154;33.27446365;33.27446365;33.27446365;42.79161453;42.79161453;42.79161453
41;31.58393097;31.58393097;31.58393097;31.42232895;31.42232895;31.42232895;38.92087936;38.92087936;38.92087936
42;33.50800705;33.50800705;33.50800705;32.91286087;32.91286087;32.91286087;40.35116959;40.35116959;40.35116959
43;26.07920074;26.07920074;26.07920074;25.68501472;25.68501472;25.68501472;31.96270943;31.96270943;31.96270943
44;30.73907089;30.73907089;30.73907089;27.7551651;27.7551651;27.7551651;36.70085526;36.70085526;36.70085526
45;31.80531311;31.80531311;31.80531311;29.5576973;29.5576973;29.5576973;38.87030792;38.87030792;38.87030792
46;29.80107689;29.80107689;29.80107689;29.49474716;29.49474716;29.49474716;37.02368164;37.02368164;37.02368164
47;27.98513603;27.98513603;27.98513603;25.68226242;25.68226242;25.68226242;34.53478241;34.53478241;34.53478241
48;34.69444656;34.69444656;34.69444656;32.77935791;32.77935791;32.77935791;43.64852905;43.64852905;43.64852905
49;30.84383392;30.84383392;30.84383392;30.45529938;30.45529938;30.45529938;37.33991623;37.33991623;37.33991623
50;32.63711929;32.63711929;32.63711929;28.5052948;28.5052948;28.5052948;41.19515228;41.19515228;41.19515228
51;34.88680649;34.88680649;34.88680649;33.61636353;33.61636353;33.61636353;41.82893753;41.82893753;41.82893753
52;28.6256752;28.6256752;28.6256752;26.32116127;26.32116127;26.32116127;34.63433075;34.63433075;34.63433075
53;36.31307983;36.31307983;36.31307983;34.10643387;34.10643387;34.10643387;44.8791008;44.8791008;44.8791008
54;32.39439774;32.39439774;32.39439774;30.88706779;30.88706779;30.88706779;40.37641907;40.37641907;40.37641907
55;31.87810326;31.87810326;31.87810326;31.37158775;31.37158775;31.37158775;39.2013092;39.2013092;39.2013092
56;32.85851288;32.85851288;32.85851288;30.92995071;30.92995071;30.92995071;40.88544846;40.88544846;40.88544846
57;29.62268066;29.62268066;29.62268066;29.26767349;29.26767349;29.26767349;36.61717224;36.61717224;36.61717224
58;33.2947731;33.2947731;33.2947731;31.94789696;31.94789696;31.94789696;40.60150909;40.60150909;40.60150909
59;35.19457245;35.19457245;35.19457245;32.43062973;32.43062973;32.43062973;43.20960617;43.20960617;43.20960617
60;27.75608253;27.75608253;27.75608253;21.94951248;21.94951248;21.94951248;32.30247879;32.30247879;32.30247879
61;32.91875076;32.91875076;32.91875076;29.29924011;29.29924011;29.29924011;38.16201782;38.16201782;38.16201782
62;33.14686584;33.14686584;33.14686584;30.58897781;30.58897781;30.58897781;40.49754715;40.49754715;40.49754715
63;32.99182129;32.99182129;32.99182129;29.92636108;29.92636108;29.92636108;39.94223785;39.94223785;39.94223785
64;33.3196373;33.3196373;33.3196373;30.71556664;30.71556664;30.71556664;40.44952393;40.44952393;40.44952393
65;28.16905594;28.16905594;28.16905594;25.83745003;25.83745003;25.83745003;34.71227264;34.71227264;34.71227264
66;28.46386337;28.46386337;28.46386337;29.19344711;29.19344711;29.19344711;34.73914337;34.73914337;34.73914337
67;31.6832428;31.6832428;31.6832428;29.33572769;29.33572769;29.33572769;36.83058929;36.83058929;36.83058929
68;34.60156631;34.60156631;34.60156631;30.62809181;30.62809181;30.62809181;40.61218643;40.61218643;40.61218643
69;30.67457962;30.67457962;30.67457962;30.10670662;30.10670662;30.10670662;38.68514633;38.68514633;38.68514633
70;30.26682281;30.26682281;30.26682281;31.13892937;31.13892937;31.13892937;36.88342667;36.88342667;36.88342667
71;28.36985016;28.36985016;28.36985016;25.61269188;25.61269188;25.61269188;34.99127197;34.99127197;34.99127197
72;34.22055054;34.22055054;34.22055054;32.17897034;32.17897034;32.17897034;41.70298767;41.70298767;41.70298767
73;36.16371536;36.16371536;36.16371536;33.01892853;33.01892853;33.01892853;43.72531128;43.72531128;43.72531128
74;32.58544922;32.58544922;32.58544922;29.67285728;29.67285728;29.67285728;39.03073883;39.03073883;39.03073883
75;31.7716217;31.7716217;31.7716217;30.03722191;30.03722191;30.03722191;40.00815201;40.00815201;40.00815201
76;33.04508972;33.04508972;33.04508972;29.53744888;29.53744888;29.53744888;38.95170593;38.95170593;38.95170593
77;30.48826027;30.48826027;30.48826027;30.58477592;30.58477592;30.58477592;36.72675705;36.72675705;36.72675705
78;32.0683136;32.0683136;32.0683136;28.41830826;28.41830826;28.41830826;38.84080505;38.84080505;38.84080505
79;29.92219734;29.92219734;29.92219734;29.10660744;29.10660744;29.10660744;36.54777908;36.54777908;36.54777908
80;30.04123306;30.04123306;30.04123306;26.93505669;26.93505669;26.93505669;36.64252853;36.64252853;36.64252853
81;32.82191086;32.82191086;32.82191086;31.02690506;31.02690506;31.02690506;41.30721664;41.30721664;41.30721664
82;33.01541138;33.01541138;33.01541138;31.54400635;31.54400635;31.54400635;38.55969238;38.55969238;38.55969238
83;35.25045395;35.25045395;35.25045395;33.37116623;33.37116623;33.37116623;44.22584915;44.22584915;44.22584915
84;31.37736893;31.37736893;31.37736893;27.72815514;27.72815514;27.72815514;38.5352478;38.5352478;38.5352478
85;30.90951347;30.90951347;30.90951347;28.9073391;28.9073391;28.9073391;38.16689301;38.16689301;38.16689301
86;34.01011276;34.01011276;34.01011276;31.0530014;31.0530014;31.0530014;41.93268204;41.93268204;41.93268204
87;32.28231049;32.28231049;32.28231049;29.15751266;29.15751266;29.15751266;36.82038498;36.82038498;36.82038498
88;34.43271637;34.43271637;34.43271637;32.11592484;32.11592484;32.11592484;42.43531799;42.43531799;42.43531799
89;33.0157814;33.0157814;33.0157814;31.08417511;31.08417511;31.08417511;40.28105164;40.28105164;40.28105164
90;34.22309494;34.22309494;34.22309494;33.34088898;33.34088898;33.34088898;40.75503159;40.75503159;40.75503159
91;32.48755646;32.48755646;32.48755646;29.26941681;29.26941681;29.26941681;39.13018799;39.13018799;39.13018799
92;33.07679367;33.07679367;33.07679367;32.29656219;32.29656219;32.29656219;42.41649628;42.41649628;42.41649628
93;33.41841125;33.41841125;33.41841125;31.30174255;31.30174255;31.30174255;41.22871399;41.22871399;41.22871399
94;33.96863556;33.96863556;33.96863556;29.91961861;29.91961861;29.91961861;41.06251144;41.06251144;41.06251144
95;31.34716606;31.34716606;31.34716606;30.74871254;30.74871254;30.74871254;37.90522385;37.90522385;37.90522385
96;32.20904541;32.20904541;32.20904541;30.55997467;30.55997467;30.55997467;39.6308403;39.6308403;39.6308403
97;30.77018738;30.77018738;30.77018738;29.17647934;29.17647934;29.17647934;38.95553589;38.95553589;38.95553589
98;30.80727577;30.80727577;30.80727577;29.40684891;29.40684891;29.40684891;36.89599609;36.89599609;36.89599609
99;29.83726692;29.83726692;29.83726692;27.44523239;27.44523239;27.44523239;36.58696365;36.58696365;36.58696365
100;35.82943344;35.82943344;35.82943344;32.0039444;32.0039444;32.0039444;43.19735336;43.19735336;43.19735336
101;34.33018875;34.33018875;34.33018875;31.18570709;31.18570709;31.18570709;41.140522;41.140522;41.140522
102;35.68808365;35.68808365;35.68808365;32.2402153;32.2402153;32.2402153;43.64857483;43.64857483;43.64857483
103;30.90006447;30.90006447;30.90006447;28.30459404;28.30459404;28.30459404;37.65100479;37.65100479;37.65100479
104;34.58637238;34.58637238;34.58637238;31.69733047;31.69733047;31.69733047;41.36928558;41.36928558;41.36928558
105;31.76699448;31.76699448;31.76699448;30.82701874;30.82701874;30.82701874;38.41034698;38.41034698;38.41034698
106;33.98698425;33.98698425;33.98698425;30.07850075;30.07850075;30.07850075;39.48054886;39.48054886;39.48054886
107;34.49864578;34.49864578;34.49864578;33.75699615;33.75699615;33.75699615;43.16115952;43.16115952;43.16115952
108;32.03477859;32.03477859;32.03477859;30.57627869;30.57627869;30.57627869;38.69039536;38.69039536;38.69039536
109;34.14629364;34.14629364;34.14629364;31.2605381;31.2605381;31.2605381;40.36112976;40.36112976;40.36112976
110;29.55942917;29.55942917;29.55942917;29.34870148;29.34870148;29.34870148;36.60389328;36.60389328;36.60389328
111;33.31937027;33.31937027;33.31937027;32.52461624;32.52461624;32.52461624;38.78435516;38.78435516;38.78435516
112;34.37607193;34.37607193;34.37607193;31.73858833;31.73858833;31.73858833;40.81219482;40.81219482;40.81219482
113;35.21505356;35.21505356;35.21505356;34.21102142;34.21102142;34.21102142;43.51906204;43.51906204;43.51906204
114;32.35054016;32.35054016;32.35054016;28.80866241;28.80866241;28.80866241;38.14188004;38.14188004;38.14188004
115;29.55584717;29.55584717;29.55584717;31.42838478;31.42838478;31.42838478;36.76636124;36.76636124;36.76636124
116;36.87207794;36.87207794;36.87207794;33.74894714;33.74894714;33.74894714;44.01730728;44.01730728;44.01730728
117;34.13195038;34.13195038;34.13195038;33.52387238;33.52387238;33.52387238;42.39318848;42.39318848;42.39318848
118;33.58621216;33.58621216;33.58621216;31.0131855;31.0131855;31.0131855;42.6977005;42.6977005;42.6977005
119;29.06425858;29.06425858;29.06425858;27.37108994;27.37108994;27.37108994;33.815979;33.815979;33.815979
120;28.85770416;28.85770416;28.85770416;29.71754074;29.71754074;29.71754074;34.9120369;34.9120369;34.9120369
121;33.02664185;33.02664185;33.02664185;31.93145561;31.93145561;31.93145561;40.40799713;40.40799713;40.40799713
122;28.90950966;28.90950966;28.90950966;27.51079941;27.51079941;27.51079941;35.25366592;35.25366592;35.25366592
123;29.01637268;29.01637268;29.01637268;26.84361839;26.84361839;26.84361839;34.8718338;34.8718338;34.8718338
124;28.86358643;28.86358643;28.86358643;28.31789398;28.31789398;28.31789398;36.30951309;36.30951309;36.30951309
125;30.46814537;30.46814537;30.46814537;29.02649879;29.02649879;29.02649879;36.16109085;36.16109085;36.16109085
126;33.8196373;33.8196373;33.8196373;31.16378403;31.16378403;31.16378403;40.0788002;40.0788002;40.0788002
127;36.08479309;36.08479309;36.08479309;34.7658844;34.7658844;34.7658844;44.70705795;44.70705795;44.70705795
128;30.84152985;30.84152985;30.84152985;29.66412735;29.66412735;29.66412735;36.61015701;36.61015701;36.61015701
129;33.14847565;33.14847565;33.14847565;31.74170685;31.74170685;31.74170685;38.70400238;38.70400238;38.70400238
130;32.73723221;32.73723221;32.73723221;31.16716385;31.16716385;31.16716385;40.50945282;40.50945282;40.50945282
131;36.9899559;36.9899559;36.9899559;34.48355103;34.48355103;34.48355103;45.16403198;45.16403198;45.16403198
132;30.61085892;30.61085892;30.61085892;28.1747551;28.1747551;28.1747551;35.38137436;35.38137436;35.38137436
133;35.73849106;35.73849106;35.73849106;34.17094421;34.17094421;34.17094421;41.94449615;41.94449615;41.94449615
134;33.44882965;33.44882965;33.44882965;32.15869522;32.15869522;32.15869522;40.26544952;40.26544952;40.26544952
135;30.36384583;30.36384583;30.36384583;28.5859623;28.5859623;28.5859623;36.27048492;36.27048492;36.27048492
136;31.70707321;31.70707321;31.70707321;30.45678329;30.45678329;30.45678329;38.49843216;38.49843216;38.49843216
137;31.35886574;31.35886574;31.35886574;29.37877274;29.37877274;29.37877274;38.46137238;38.46137238;38.46137238
138;31.00045204;31.00045204;31.00045204;29.38180923;29.38180923;29.38180923;38.91685486;38.91685486;38.91685486
139;30.81991386;30.81991386;30.81991386;28.75157928;28.75157928;28.75157928;38.12876892;38.12876892;38.12876892
140;33.00228882;33.00228882;33.00228882;35.17124176;35.17124176;35.17124176;40.93860245;40.93860245;40.93860245
141;32.09739685;32.09739685;32.09739685;31.87723923;31.87723923;31.87723923;40.92355728;40.92355728;40.92355728
142;31.98839569;31.98839569;31.98839569;31.15036011;31.15036011;31.15036011;37.83637619;37.83637619;37.83637619
143;31.8634243;31.8634243;31.8634243;29.75862694;29.75862694;29.75862694;40.79211807;40.79211807;40.79211807
144;31.2154026;31.2154026;31.2154026;29.68796349;29.68796349;29.68796349;35.7890625;35.7890625;35.7890625
145;31.9986515;31.9986515;31.9986515;31.81885529;31.81885529;31.81885529;38.23423386;38.23423386;38.23423386
146;32.52645874;32.52645874;32.52645874;32.0287056;32.0287056;32.0287056;39.04566956;39.04566956;39.04566956
147;31.82030487;31.82030487;31.82030487;29.72424316;29.72424316;29.72424316;37.33085251;37.33085251;37.33085251
148;33.89799118;33.89799118;33.89799118;33.46172333;33.46172333;33.46172333;40.44239426;40.44239426;40.44239426
149;32.20029068;32.20029068;32.20029068;28.59082603;28.59082603;28.59082603;39.40891647;39.40891647;39.40891647
150;32.88978577;32.88978577;32.88978577;31.44554329;31.44554329;31.44554329;38.3802681;38.3802681;38.3802681
151;35.52002335;35.52002335;35.52002335;32.46180344;32.46180344;32.46180344;41.65711975;41.65711975;41.65711975
152;30.07352829;30.07352829;30.07352829;30.53504944;30.53504944;30.53504944;36.85936356;36.85936356;36.85936356
153;31.79578781;31.79578781;31.79578781;31.68492889;31.68492889;31.68492889;37.75908279;37.75908279;37.75908279
154;29.35562134;29.35562134;29.35562134;28.9701767;28.9701767;28.9701767;34.52354431;34.52354431;34.52354431
155;28.32517242;28.32517242;28.32517242;29.25084877;29.25084877;29.25084877;34.8011322;34.8011322;34.8011322
156;33.99446487;33.99446487;33.99446487;32.25496674;32.25496674;32.25496674;40.14693451;40.14693451;40.14693451
157;36.53377533;36.53377533;36.53377533;36.31990051;36.31990051;36.31990051;44.12745285;44.12745285;44.12745285
158;33.55793762;33.55793762;33.55793762;31.66996574;31.66996574;31.66996574;40.91003799;40.91003799;40.91003799
159;32.5484848;32.5484848;32.5484848;32.06630325;32.06630325;32.06630325;40.32099533;40.32099533;40.32099533
160;31.39018631;31.39018631;31.39018631;31.37472916;31.37472916;31.37472916;38.4283638;38.4283638;38.4283638
161;32.06290054;32.06290054;32.06290054;30.41414261;30.41414261;30.41414261;38.41677475;38.41677475;38.41677475
162;32.91347122;32.91347122;32.91347122;30.68778801;30.68778801;30.68778801;39.37488174;39.37488174;39.37488174
163;32.19755173;32.19755173;32.19755173;31.512043;31.512043;31.512043;39.55527115;39.55527115;39.55527115
164;32.07558441;32.07558441;32.07558441;31.73583794;31.73583794;31.73583794;41.48405838;41.48405838;41.48405838
165;33.87130737;33.87130737;33.87130737;32.67695236;32.67695236;32.67695236;40.83363342;40.83363342;40.83363342
166;34.00232315;34.00232315;34.00232315;31.81144333;31.81144333;31.81144333;41.87054062;41.87054062;41.87054062
167;34.70029068;34.70029068;34.70029068;32.74426651;32.74426651;32.74426651;40.75445557;40.75445557;40.75445557
168;35.24677277;35.24677277;35.24677277;33.08246231;33.08246231;33.08246231;42.32099915;42.32099915;42.32099915
169;35.04070663;35.04070663;35.04070663;32.73409271;32.73409271;32.73409271;42.63718033;42.63718033;42.63718033
170;28.52338028;28.52338028;28.52338028;26.92115402;26.92115402;26.92115402;34.32745361;34.32745361;34.32745361
171;36.43972015;36.43972015;36.43972015;32.99453735;32.99453735;32.99453735;42.83746719;42.83746719;42.83746719
172;30.76457214;30.76457214;30.76457214;29.54608727;29.54608727;29.54608727;36.59224319;36.59224319;36.59224319
173;32.37852478;32.37852478;32.37852478;31.18634796;31.18634796;31.18634796;37.07566071;37.07566071;37.07566071
174;32.2521019;32.2521019;32.2521019;30.73434639;30.73434639;30.73434639;38.77050781;38.77050781;38.77050781
175;33.42401886;33.42401886;33.42401886;34.14738464;34.14738464;34.14738464;41.31557465;41.31557465;41.31557465
176;36.00879288;36.00879288;36.00879288;33.43222809;33.43222809;33.43222809;43.57275772;43.57275772;43.57275772
177;33.03589249;33.03589249;33.03589249;32.06949615;32.06949615;32.06949615;37.82052994;37.82052994;37.82052994
178;34.80597687;34.80597687;34.80597687;34.63882446;34.63882446;34.63882446;41.11857986;41.11857986;41.11857986
179;31.64121246;31.64121246;31.64121246;31.87303543;31.87303543;31.87303543;38.02058411;38.02058411;38.02058411
180;30.61039162;30.61039162;30.61039162;30.75939751;30.75939751;30.75939751;37.46898651;37.46898651;37.46898651
181;37.10715103;37.10715103;37.10715103;34.09218216;34.09218216;34.09218216;45.06587219;45.06587219;45.06587219
182;31.39787483;31.39787483;31.39787483;30.23054123;30.23054123;30.23054123;39.24062729;39.24062729;39.24062729
183;33.56014633;33.56014633;33.56014633;29.86556244;29.86556244;29.86556244;40.63510513;40.63510513;40.63510513
184;32.90925217;32.90925217;32.90925217;30.87205124;30.87205124;30.87205124;39.72988129;39.72988129;39.72988129
185;31.4173317;31.4173317;31.4173317;28.75528908;28.75528908;28.75528908;36.38370895;36.38370895;36.38370895
186;32.07256317;32.07256317;32.07256317;29.2400589;29.2400589;29.2400589;37.47220612;37.47220612;37.47220612
187;35.53439331;35.53439331;35.53439331;32.8367157;32.8367157;32.8367157;42.11985779;42.11985779;42.11985779
188;34.24205017;34.24205017;34.24205017;31.09246254;31.09246254;31.09246254;40.80200577;40.80200577;40.80200577
189;29.60696411;29.60696411;29.60696411;28.01169777;28.01169777;28.01169777;36.30032349;36.30032349;36.30032349
190;34.33620453;34.33620453;34.33620453;33.231884;33.231884;33.231884;39.55608368;39.55608368;39.55608368
191;31.14155769;31.14155769;31.14155769;30.4659214;30.4659214;30.4659214;37.92166138;37.92166138;37.92166138
192;32.54633331;32.54633331;32.54633331;30.74327087;30.74327087;30.74327087;40.41444397;40.41444397;40.41444397
193;30.84307671;30.84307671;30.84307671;28.67673302;28.67673302;28.67673302;36.93048859;36.93048859;36.93048859
194;29.69460297;29.69460297;29.69460297;30.17774773;30.17774773;30.17774773;35.36306763;35.36306763;35.36306763
195;32.09671021;32.09671021;32.09671021;31.46048355;31.46048355;31.46048355;39.34830475;39.34830475;39.34830475
196;33.23230743;33.23230743;33.23230743;32.41394806;32.41394806;32.41394806;40.55984879;40.55984879;40.55984879
197;29.36002541;29.36002541;29.36002541;29.11808014;29.11808014;29.11808014;35.13398361;35.13398361;35.13398361
198;33.80847549;33.80847549;33.80847549;31.18202019;31.18202019;31.18202019;40.91818619;40.91818619;40.91818619
199;33.86037827;33.86037827;33.86037827;30.61259842;30.61259842;30.61259842;41.10396576;41.10396576;41.10396576
200;30.83880615;30.83880615;30.83880615;28.02199936;28.02199936;28.02199936;37.59424591;37.59424591;37.59424591
201;29.7032814;29.7032814;29.7032814;31.574543;31.574543;31.574543;34.868927;34.868927;34.868927
202;33.62439728;33.62439728;33.62439728;33.198349;33.198349;33.198349;39.38768768;39.38768768;39.38768768
203;27.9172039;27.9172039;27.9172039;28.5395546;28.5395546;28.5395546;33.01714325;33.01714325;33.01714325
204;33.09594727;33.09594727;33.09594727;32.73424911;32.73424911;32.73424911;40.11462402;40.11462402;40.11462402
205;34.50115967;34.50115967;34.50115967;33.10507584;33.10507584;33.10507584;41.09812164;41.09812164;41.09812164
206;31.87067604;31.87067604;31.87067604;30.41866493;30.41866493;30.41866493;37.33686066;37.33686066;37.33686066
207;33.17461395;33.17461395;33.17461395;31.55675507;31.55675507;31.55675507;40.73917007;40.73917007;40.73917007
208;35.19775391;35.19775391;35.19775391;33.87408447;33.87408447;33.87408447;42.86206055;42.86206055;42.86206055
209;32.85622025;32.85622025;32.85622025;29.22390747;29.22390747;29.22390747;41.7203331;41.7203331;41.7203331
210;33.13946533;33.13946533;33.13946533;31.52859497;31.52859497;31.52859497;39.95777512;39.95777512;39.95777512
211;31.99378014;31.99378014;31.99378014;30.48905945;30.48905945;30.48905945;37.91914368;37.91914368;37.91914368
212;33.01016235;33.01016235;33.01016235;31.63226509;31.63226509;31.63226509;41.21350861;41.21350861;41.21350861
213;32.0492363;32.0492363;32.0492363;32.17065048;32.17065048;32.17065048;38.7517662;38.7517662;38.7517662
214;30.73879623;30.73879623;30.73879623;29.9093895;29.9093895;29.9093895;38.53135681;38.53135681;38.53135681
215;36.00276184;36.00276184;36.00276184;33.12601471;33.12601471;33.12601471;43.55142212;43.55142212;43.55142212
216;32.32031631;32.32031631;32.32031631;30.47734261;30.47734261;30.47734261;37.25204086;37.25204086;37.25204086
217;34.89367676;34.89367676;34.89367676;32.04402161;32.04402161;32.04402161;41.99558258;41.99558258;41.99558258
218;28.32813644;28.32813644;28.32813644;27.92964172;27.92964172;27.92964172;34.00977707;34.00977707;34.00977707
219;32.88819504;32.88819504;32.88819504;32.7309761;32.7309761;32.7309761;40.88819122;40.88819122;40.88819122
220;30.32193184;30.32193184;30.32193184;29.70888138;29.70888138;29.70888138;35.50114059;35.50114059;35.50114059
221;32.20588303;32.20588303;32.20588303;29.87946892;29.87946892;29.87946892;38.34614944;38.34614944;38.34614944
222;29.76517868;29.76517868;29.76517868;28.67031097;28.67031097;28.67031097;37.29457855;37.29457855;37.29457855
223;36.44874954;36.44874954;36.44874954;35.53272247;35.53272247;35.53272247;45.21084213;45.21084213;45.21084213
224;36.03982544;36.03982544;36.03982544;34.34825134;34.34825134;34.34825134;42.26425552;42.26425552;42.26425552
225;31.56141281;31.56141281;31.56141281;27.84065056;27.84065056;27.84065056;38.54555511;38.54555511;38.54555511
226;34.38155365;34.38155365;34.38155365;34.07484055;34.07484055;34.07484055;42.73840714;42.73840714;42.73840714
227;32.64575958;32.64575958;32.64575958;33.62736511;33.62736511;33.62736511;39.98506546;39.98506546;39.98506546
228;33.3291893;33.3291893;33.3291893;34.8484993;34.8484993;34.8484993;41.35533142;41.35533142;41.35533142
229;32.73023605;32.73023605;32.73023605;33.82216263;33.82216263;33.82216263;40.37491608;40.37491608;40.37491608
230;32.46992111;32.46992111;32.46992111;31.70380974;31.70380974;31.70380974;38.19191742;38.19191742;38.19191742
231;31.90014458;31.90014458;31.90014458;34.03024673;34.03024673;34.03024673;38.18741226;38.18741226;38.18741226
232;30.58133698;30.58133698;30.58133698;31.8284111;31.8284111;31.8284111;37.8378067;37.8378067;37.8378067
233;31.91572189;31.91572189;31.91572189;30.51180649;30.51180649;30.51180649;41.27015686;41.27015686;41.27015686
234;32.83999634;32.83999634;32.83999634;32.5520668;32.5520668;32.5520668;39.23057175;39.23057175;39.23057175
235;32.84269333;32.84269333;32.84269333;32.58314514;32.58314514;32.58314514;39.32720566;39.32720566;39.32720566
236;31.64582634;31.64582634;31.64582634;31.10608292;31.10608292;31.10608292;39.35158157;39.35158157;39.35158157
237;32.69187164;32.69187164;32.69187164;34.50571823;34.50571823;34.50571823;39.46394348;39.46394348;39.46394348
238;32.60774994;32.60774994;32.60774994;33.83525085;33.83525085;33.83525085;38.42811203;38.42811203;38.42811203
239;35.20317841;35.20317841;35.20317841;36.2693367;36.2693367;36.2693367;41.63640594;41.63640594;41.63640594
240;32.3017807;32.3017807;32.3017807;32.37781143;32.37781143;32.37781143;38.52352905;38.52352905;38.52352905
241;28.3058033;28.3058033;28.3058033;28.28059006;28.28059006;28.28059006;33.49198151;33.49198151;33.49198151
242;32.47272491;32.47272491;32.47272491;33.01491547;33.01491547;33.01491547;38.32062149;38.32062149;38.32062149
243;35.71538925;35.71538925;35.71538925;36.474823;36.474823;36.474823;42.97342682;42.97342682;42.97342682
244;28.79837036;28.79837036;28.79837036;27.21595383;27.21595383;27.21595383;35.83517456;35.83517456;35.83517456
245;34.03748322;34.03748322;34.03748322;34.93090439;34.93090439;34.93090439;39.02695465;39.02695465;39.02695465
246;32.07074356;32.07074356;32.07074356;33.06270218;33.06270218;33.06270218;37.63372421;37.63372421;37.63372421
247;34.80187988;34.80187988;34.80187988;32.41041565;32.41041565;32.41041565;41.99879837;41.99879837;41.99879837
248;28.37888336;28.37888336;28.37888336;30.02703857;30.02703857;30.02703857;33.45798874;33.45798874;33.45798874
249;31.44537163;31.44537163;31.44537163;31.52556038;31.52556038;31.52556038;37.46861267;37.46861267;37.46861267
250;34.3897438;34.3897438;34.3897438;34.53226089;34.53226089;34.53226089;41.64874268;41.64874268;41.64874268
251;29.88900185;29.88900185;29.88900185;30.97849274;30.97849274;30.97849274;35.21088028;35.21088028;35.21088028
252;34.58192444;34.58192444;34.58192444;35.11946106;35.11946106;35.11946106;41.68533325;41.68533325;41.68533325
253;29.90180588;29.90180588;29.90180588;31.85967827;31.85967827;31.85967827;36.27925491;36.27925491;36.27925491
254;31.70706177;31.70706177;31.70706177;33.84983063;33.84983063;33.84983063;39.0044136;39.0044136;39.0044136
255;32.47943878;32.47943878;32.47943878;32.40009689;32.40009689;32.40009689;39.29040146;39.29040146;39.29040146
256;31.8514595;31.8514595;31.8514595;31.96573257;31.96573257;31.96573257;38.23834229;38.23834229;38.23834229
257;31.16275215;31.16275215;31.16275215;32.61768341;32.61768341;32.61768341;37.76389694;37.76389694;37.76389694
258;30.80591202;30.80591202;30.80591202;31.78952217;31.78952217;31.78952217;36.68864441;36.68864441;36.68864441
259;33.42016602;33.42016602;33.42016602;35.05454636;35.05454636;35.05454636;40.69423676;40.69423676;40.69423676
260;30.54706955;30.54706955;30.54706955;33.22055817;33.22055817;33.22055817;35.89830399;35.89830399;35.89830399
261;34.63014221;34.63014221;34.63014221;34.73524857;34.73524857;34.73524857;40.72186279;40.72186279;40.72186279
262;28.13954544;28.13954544;28.13954544;29.98297691;29.98297691;29.98297691;34.67030334;34.67030334;34.67030334
263;37.24155426;37.24155426;37.24155426;34.91134644;34.91134644;34.91134644;47.03269196;47.03269196;47.03269196
264;36.097229;36.097229;36.097229;36.49384308;36.49384308;36.49384308;43.95435715;43.95435715;43.95435715
265;30.7446537;30.7446537;30.7446537;32.98008347;32.98008347;32.98008347;39.37932968;39.37932968;39.37932968
266;29.74550247;29.74550247;29.74550247;29.83679962;29.83679962;29.83679962;36.05208588;36.05208588;36.05208588
267;33.28834534;33.28834534;33.28834534;32.95701599;32.95701599;32.95701599;39.07523346;39.07523346;39.07523346
268;36.08307648;36.08307648;36.08307648;35.85909271;35.85909271;35.85909271;45.23745728;45.23745728;45.23745728
269;30.15025711;30.15025711;30.15025711;31.00158119;31.00158119;31.00158119;34.39045715;34.39045715;34.39045715
270;33.76089096;33.76089096;33.76089096;34.23864746;34.23864746;34.23864746;39.90772247;39.90772247;39.90772247
271;36.20471573;36.20471573;36.20471573;36.5357132;36.5357132;36.5357132;43.30335999;43.30335999;43.30335999
272;31.97639847;31.97639847;31.97639847;30.87101173;30.87101173;30.87101173;38.71160126;38.71160126;38.71160126
273;38.73522949;38.73522949;38.73522949;37.83627701;37.83627701;37.83627701;46.5653801;46.5653801;46.5653801
274;32.04551697;32.04551697;32.04551697;34.48161316;34.48161316;34.48161316;39.76332092;39.76332092;39.76332092
275;35.44475174;35.44475174;35.44475174;34.62790298;34.62790298;34.62790298;44.04154205;44.04154205;44.04154205
276;33.13748932;33.13748932;33.13748932;33.63352966;33.63352966;33.63352966;40.53497314;40.53497314;40.53497314
277;33.16790009;33.16790009;33.16790009;33.95323944;33.95323944;33.95323944;39.05696106;39.05696106;39.05696106
278;31.2341156;31.2341156;31.2341156;29.61820602;29.61820602;29.61820602;36.89260101;36.89260101;36.89260101
279;35.2677536;35.2677536;35.2677536;34.37111282;34.37111282;34.37111282;42.98630524;42.98630524;42.98630524
280;35.9249649;35.9249649;35.9249649;33.79291534;33.79291534;33.79291534;42.72441864;42.72441864;42.72441864
281;28.96487236;28.96487236;28.96487236;29.45754623;29.45754623;29.45754623;33.69177246;33.69177246;33.69177246
282;34.78972626;34.78972626;34.78972626;34.34638977;34.34638977;34.34638977;40.49571991;40.49571991;40.49571991
283;29.83031082;29.83031082;29.83031082;29.1704483;29.1704483;29.1704483;35.37303162;35.37303162;35.37303162
284;35.78233719;35.78233719;35.78233719;36.51056671;36.51056671;36.51056671;42.09530258;42.09530258;42.09530258
285;31.36296272;31.36296272;31.36296272;31.3041954;31.3041954;31.3041954;37.36267471;37.36267471;37.36267471
286;32.2552681;32.2552681;32.2552681;32.81672668;32.81672668;32.81672668;39.69888306;39.69888306;39.69888306
287;31.61878586;31.61878586;31.61878586;32.74082184;32.74082184;32.74082184;37.73328018;37.73328018;37.73328018
288;33.62241364;33.62241364;33.62241364;32.36980057;32.36980057;32.36980057;41.88167953;41.88167953;41.88167953
289;35.9119072;35.9119072;35.9119072;34.86946869;34.86946869;34.86946869;43.32439804;43.32439804;43.32439804
290;35.69084167;35.69084167;35.69084167;35.02989197;35.02989197;35.02989197;42.52890778;42.52890778;42.52890778
291;34.5929451;34.5929451;34.5929451;34.97136688;34.97136688;34.97136688;43.23944855;43.23944855;43.23944855
292;34.69760895;34.69760895;34.69760895;37.78928757;37.78928757;37.78928757;42.08444977;42.08444977;42.08444977
293;32.86071014;32.86071014;32.86071014;35.18534088;35.18534088;35.18534088;39.30480194;39.30480194;39.30480194
294;34.63742828;34.63742828;34.63742828;32.0304718;32.0304718;32.0304718;41.74578476;41.74578476;41.74578476
295;32.67829132;32.67829132;32.67829132;32.44677734;32.44677734;32.44677734;40.69275665;40.69275665;40.69275665
296;34.90629196;34.90629196;34.90629196;35.80381775;35.80381775;35.80381775;44.612854;44.612854;44.612854
297;30.06015778;30.06015778;30.06015778;31.42518616;31.42518616;31.42518616;36.59853745;36.59853745;36.59853745
298;35.30022049;35.30022049;35.30022049;33.02620697;33.02620697;33.02620697;42.02822495;42.02822495;42.02822495
299;31.33917046;31.33917046;31.33917046;30.9108448;30.9108448;30.9108448;36.90481567;36.90481567;36.90481567
300;34.63877869;34.63877869;34.63877869;34.94956589;34.94956589;34.94956589;43.15495682;43.15495682;43.15495682
301;31.8260498;31.8260498;31.8260498;32.58753967;32.58753967;32.58753967;40.63150024;40.63150024;40.63150024
302;33.76270294;33.76270294;33.76270294;35.16438675;35.16438675;35.16438675;41.50164795;41.50164795;41.50164795
303;30.93122482;30.93122482;30.93122482;33.3879776;33.3879776;33.3879776;36.33852768;36.33852768;36.33852768
304;30.73376083;30.73376083;30.73376083;31.57373428;31.57373428;31.57373428;36.78520584;36.78520584;36.78520584
305;32.44073105;32.44073105;32.44073105;32.62854767;32.62854767;32.62854767;39.33087921;39.33087921;39.33087921
306;32.79108429;32.79108429;32.79108429;32.77044678;32.77044678;32.77044678;39.11698914;39.11698914;39.11698914
307;33.32188416;33.32188416;33.32188416;33.8389473;33.8389473;33.8389473;41.17577362;41.17577362;41.17577362
308;30.85497665;30.85497665;30.85497665;30.67930031;30.67930031;30.67930031;36.33904266;36.33904266;36.33904266
309;31.06031227;31.06031227;31.06031227;32.92763138;32.92763138;32.92763138;37.78131866;37.78131866;37.78131866
310;31.54609108;31.54609108;31.54609108;32.58685684;32.58685684;32.58685684;37.83841324;37.83841324;37.83841324
311;30.07431984;30.07431984;30.07431984;30.56082153;30.56082153;30.56082153;36.75592422;36.75592422;36.75592422
312;30.22617149;30.22617149;30.22617149;30.60559464;30.60559464;30.60559464;34.84951019;34.84951019;34.84951019
313;29.68215752;29.68215752;29.68215752;29.04601288;29.04601288;29.04601288;34.49073029;34.49073029;34.49073029
314;30.02972412;30.02972412;30.02972412;28.6334343;28.6334343;28.6334343;37.11019897;37.11019897;37.11019897
315;34.04412842;34.04412842;34.04412842;35.31314087;35.31314087;35.31314087;40.15665054;40.15665054;40.15665054
316;33.53966522;33.53966522;33.53966522;33.76589966;33.76589966;33.76589966;42.0993042;42.0993042;42.0993042
317;33.42794037;33.42794037;33.42794037;32.80999374;32.80999374;32.80999374;40.71300125;40.71300125;40.71300125
318;34.35942078;34.35942078;34.35942078;34.46234131;34.46234131;34.46234131;42.60294724;42.60294724;42.60294724
319;32.53532791;32.53532791;32.53532791;32.21471405;32.21471405;32.21471405;38.84404373;38.84404373;38.84404373
320;32.53695297;32.53695297;32.53695297;34.10094452;34.10094452;34.10094452;40.76532745;40.76532745;40.76532745
321;32.64733887;32.64733887;32.64733887;34.74507523;34.74507523;34.74507523;40.0031662;40.0031662;40.0031662
322;29.25416565;29.25416565;29.25416565;30.904459;30.904459;30.904459;35.56398773;35.56398773;35.56398773
323;32.02727127;32.02727127;32.02727127;33.83088303;33.83088303;33.83088303;36.891819;36.891819;36.891819
324;36.37638855;36.37638855;36.37638855;35.25373459;35.25373459;35.25373459;44.75505447;44.75505447;44.75505447
325;34.33042908;34.33042908;34.33042908;33.32456207;33.32456207;33.32456207;42.27338409;42.27338409;42.27338409
326;28.53672218;28.53672218;28.53672218;30.63353729;30.63353729;30.63353729;34.4757309;34.4757309;34.4757309
327;31.9429512;31.9429512;31.9429512;31.60315323;31.60315323;31.60315323;37.43424988;37.43424988;37.43424988
328;32.16806793;32.16806793;32.16806793;33.57939148;33.57939148;33.57939148;38.84398651;38.84398651;38.84398651
329;30.64199066;30.64199066;30.64199066;33.84056091;33.84056091;33.84056091;36.3302536;36.3302536;36.3302536
330;32.55089951;32.55089951;32.55089951;33.05032349;33.05032349;33.05032349;39.82052231;39.82052231;39.82052231
331;35.805439;35.805439;35.805439;36.31130981;36.31130981;36.31130981;44.34263611;44.34263611;44.34263611
332;37.4178772;37.4178772;37.4178772;37.82560349;37.82560349;37.82560349;45.55049896;45.55049896;45.55049896
333;36.1698761;36.1698761;36.1698761;37.99614716;37.99614716;37.99614716;43.38694;43.38694;43.38694
334;33.86731339;33.86731339;33.86731339;33.72911072;33.72911072;33.72911072;40.52419662;40.52419662;40.52419662
335;31.919487;31.919487;31.919487;34.29350662;34.29350662;34.29350662;38.40633774;38.40633774;38.40633774
336;33.00610352;33.00610352;33.00610352;34.04029465;34.04029465;34.04029465;39.01322937;39.01322937;39.01322937
337;35.10168076;35.10168076;35.10168076;33.0059967;33.0059967;33.0059967;41.2508316;41.2508316;41.2508316
338;31.25926399;31.25926399;31.25926399;31.32617188;31.32617188;31.32617188;36.81682587;36.81682587;36.81682587
339;34.11259842;34.11259842;34.11259842;36.04918671;36.04918671;36.04918671;41.68409729;41.68409729;41.68409729
340;32.69673157;32.69673157;32.69673157;34.67412186;34.67412186;34.67412186;40.1286087;40.1286087;40.1286087

